Study of Diboson Production at CMS

I present an overview of the measurements of the di-boson (WW, WZ, ZZ, W\gamma, and Z\gamma) production cross sections in proton-proton collisions at \sqrt{s} = 7 TeV. The measurements are based on 36 pb^-1 and 1.1 fb^-1 of data collected with the CMS detector at the LHC in 2010 and 2011, respectively. The vector bosons W and Z are reconstructed in purely leptonic decays. The measured cross sections are compared with the Standard Model expectations calculated at next-to-leading order in perturbative QCD. Limits on anomalous triple gauge boson couplings are derived.

==> filelist.txt <==
dpf2011_ewkdiboson_mishra.tex
commands.tex
revsymb.sty
revtex4.cls
slac_one.rtx
natbib.sty
filelist.txt
ZZ_2e2mu.pdf
ZZ_2l2tau.pdf
ZZ_4mu.pdf
ZZ_all.pdf
Zg_banana.pdf
hZeeMass_AllCuts_Linear.pdf
hZmumuMass_AllCuts_Linear.pdf
limits.pdf
lz_dkg_contourplot2.pdf
lz_dkz_contourplot2.pdf
raz.pdf
wgamma_etg.pdf
ww_atgc.pdf
ww_dilmass_0j.pdf
ww_pmet_0j.pdf
ww_ptmax_0j.pdf
ww_ptmin_0j.pdf
wwg.pdf
zgamma_etg.pdf
zvg.pdf

